Crossed-Product von Neumann Algebras for Incompressible Navier--Stokes Flows and Spectral Complexity Indicators

We introduce a traceable operator-algebraic framework for incompressible transport on M= T3 (and, more generally, compact Riemannian manifolds endowed with a smooth invariant probability measure). Given an autonomous divergence-free velocity field u, the time-1 map $\Phi$ induces the Koopman unitary U on L2(M) and the crossed-product finite von Neumann algebra Mu\,:= L$\infty$(M) ___$\alpha$ Z= W$\star$(L$\infty$(M),U), equipped with its canonical faithful normal trace $\tau$u. Within Mu we define tracial complexity functionals from commutators [U,Mf] (with Mf the multiplication operators) and associated positive elements, and we connect these quantities to Fuglede--Kadison determinants and entropy-like tracial functionals. In parallel, we introduce bounded regularized advection operators T(s) u\,:= KsTuKs as differential-level probes of transport oncommutativity, and we recall the Lie-bracket commutator identity at the formal generator level. This provides a natural algebraic setting in which tracial invariants are well posed and, in principle, computable on discretizations (e.g. cavity flow and vortex benchmarks).

==> README.txt <==
CMP Overleaf project (minimal)

Files:
- main.tex      : draft CMP-style manuscript skeleton (English)
- svjour.cls    : Springer svjour class (from CTAN package)
- svcmp.clo     : CMP class option file (from CTAN package)

How to use on Overleaf:
1) Create a new project -> Upload Project -> upload this ZIP.
2) Compile with pdfLaTeX.
3) Replace placeholders: author email, affiliations, and expand sections.

Notes:
- This project intentionally uses an in-file bibliography (thebibliography) to avoid BibTeX style issues.
- You can later switch to BibTeX once you decide on a compatible .bst file.

